Split-as-a-Pro: behavioral control via operator splitting and alternating projections

The paper introduces Split-as-a-Pro, a control framework that integrates behavioral systems theory, operator splitting methods, and alternating projection algorithms. The framework reduces dynamic optimization problems - arising in both control and estimation - to efficient projection computations. Split-as-a-Pro builds on a non-parametric formulation that exploits system structure to separate dynamic constraints imposed by individual subsystems from external ones, such as interconnection constraints and input/output constraints. This enables the use of arbitrary system representations, as long as the associated projection is efficiently computable, thereby enhancing scalability and compatibility with gray-box modeling. We demonstrate the effectiveness of Split-as-a-Pro by developing a distributed algorithm for solving finite-horizon linear quadratic control problems and illustrate its use in predictive control. Our numerical case studies show that algorithms obtained using Split-as-a-Pro significantly outperform their centralized counterparts in runtime and scalability across various standard graph topologies, while seamlessly leveraging both model-based and data-driven system representations.

==> 10-50ecc,chain.csv <==
units,max_deg,centralized_lqr_mean,centralized_lqr_var,distributed_lqr_mean,distributed_lqr_var,distributed_worst_mean,distributed_worst_var,distributed_theory_mean,distributed_theory_var,markovski_mean,markovski_var
10,2,0.032101839,6.80691E-05,1.27307239,0.034672783,0.709853918,0.023219277,0.054554038,0.002116681,0.038985698,0.001006742
15,2,0.179395,0.000245973,1.652255303,0.03089227,0.9700432,0.02448985,0.142161496,0.002188448,0.208396754,0.001213446
20,2,0.728346609,0.000401141,2.188064097,0.041422018,1.435825912,0.040087794,0.364442028,0.004624801,0.823492502,0.002439082
25,2,2.324155509,0.000365453,2.785015883,0.046800536,2.156293705,0.03344759,0.82305783,0.008718391,2.605367925,0.003335504
30,2,6.152128037,0.001983726,3.510530167,0.032916572,3.189963222,0.018518215,1.625591949,0.008218584,6.901856364,0.007076856
35,2,14.99260358,0.002671009,4.735817808,0.06585514,5.113340684,0.045250735,3.177239003,0.014433327,17.43870062,0.034215369
40,2,32.07235085,0.005955275,6.497436868,0.238626333,7.955796227,0.104915524,5.68761911,0.04316218,38.02518873,0.08805641
45,2,63.43949942,0.009660585,9.032018461,0.185136389,13.4095183,0.259019059,10.52312255,0.226122472,76.14840689,0.077564514
50,2,119.972165,0.031689553,10.41573813,0.35802982,18.24833845,0.084445846,14.86145294,0.088977566,140.9915956,0.347697264


==> 10-50ecc,grid.csv <==
units,max_deg,centralized_lqr_mean,centralized_lqr_var,distributed_lqr_mean,distributed_lqr_var,distributed_worst_mean,distributed_worst_var,distributed_theory_mean,distributed_theory_var,markovski_mean,markovski_var
4,2,0.005053586,6.56E-05,0.896677739,0.043188405,0.383078636,0.008677432,0.027441102,0.002837725,0.003154864,0.000117988
9,4,0.028197242,0.000581141,1.230478732,0.066364505,0.666403348,0.014838605,0.056814396,0.003498143,0.028136334,0.001042741
16,4,0.273010976,0.00187568,2.168695835,0.31654119,1.225618598,0.078696411,0.269405326,0.017661295,0.290957668,0.003419864
25,4,2.634950341,0.012780936,4.874748904,0.474966816,2.967105747,0.123379756,1.426485887,0.023711529,2.783904043,0.02764391
36,4,19.77257273,0.469308642,8.847678139,0.443300036,8.933257331,0.097682576,6.507056818,0.147570112,22.27087564,0.78675667
49,4,115.7546337,4.203383885,35.36599038,1.851993459,49.83772578,1.755259617,46.79248742,1.693477629,139.8728722,3.768947041
64,4,139.4135,4.99603,85.3081387,2.234326,73.2911077,2.135235,70.61249179,1.99689849,171.51245,4.23905


==> 10-50ecc,ring.csv <==
units,max_deg,centralized_lqr_mean,centralized_lqr_var,distributed_lqr_mean,distributed_lqr_var,distributed_worst_mean,distributed_worst_var,distributed_theory_mean,distributed_theory_var,markovski_mean,markovski_var
10,2,0.039945553,0.000731226,1.21498249,0.138923094,0.609528255,0.086460957,0.057173629,0.006616748,0.040388015,0.000660718
15,2,0.202657287,0.001242012,1.810751726,0.174064109,1.023199711,0.116939517,0.158878299,0.004581558,0.214943724,0.000724769
20,2,0.812127446,0.038377108,2.322071465,0.195760595,1.51303037,0.122233872,0.39190403,0.005981626,0.832835371,0.004200011
25,2,2.584346271,0.018357735,2.756959848,0.116762372,2.184031082,0.034996125,0.887500243,0.016549639,2.704130951,0.081952639
30,2,7.037815449,0.307303201,3.69282168,0.24162528,3.340429769,0.059722804,1.732389402,0.03775222,7.517871418,0.363993794
35,2,16.20190291,0.223067192,6.286396055,0.912047389,5.475263354,0.281317951,3.393063956,0.060086961,18.18041017,0.607821877
40,2,34.85537937,0.469244601,8.789830757,1.272381915,8.664588584,0.278888503,6.091461448,0.064400874,40.34011176,1.279991979
45,2,71.03224529,4.753326283,11.82352118,1.254005051,14.07699198,0.430592826,11.04938934,0.229817731,83.0026698,4.189498759
50,2,121.3930288,1.005483108,12.51847176,0.851108123,19.10027946,0.345569158,15.58678799,0.323052003,145.1438771,4.056094896


==> w_ecc.csv <==
time,u_method_1,u_method_2,y_method_1,y_method_2,,,u_ref,y_ref
0,-0.500014148,-0.5,0.4777728125836366,0.4777728125836366,,,0.25,0.25
1,-0.500001986,-0.5,0.6498898972547913,0.6498898972547913,,,0.25,0.25
2,-0.499996075,-0.5,0.8113001128194809,0.8113004665256293,,,0.25,0.25
3,-0.500005368,-0.5,0.8988575525110315,0.8988582034716984,,,0.25,0.25
4,-0.500013761,-0.5,0.9211966139300962,0.921201037,,,0.25,0.25
5,-0.500013856,-0.5,0.8891447875850736,0.889159128,,,0.25,0.25
6,-0.500017102,-0.5,0.8149640500695127,0.8149949531169163,,,0.25,0.25
7,-0.500000611,-0.5,0.7112255115251094,0.7112784590710693,,,0.25,0.25
8,0.15704455630594316,0.15862154631852032,0.5898837657733439,0.5899623607377361,,,0.25,0.25
9,0.49998992642145057,0.5,0.46158284830903495,0.4616879365363128,,,0.25,0.25
10,0.5000148825831471,0.5,0.351481586,0.35164969046260547,,,0.25,0.25
11,0.5000164960917589,0.5,0.2697591791375552,0.2699728261099097,,,0.25,0.25
12,0.5000147974630172,0.5,0.2139344093872968,0.21417560869848473,,,0.25,0.25
13,0.5000123571507579,0.5,0.18064190254446932,0.18089457835661363,,,0.25,0.25
14,0.5000067421806126,0.5,0.1660219887132939,0.16627310297738992,,,0.25,0.25
15,0.5000001001949677,0.5,0.16608703480662337,0.1663269453380093,,,0.25,0.25
16,0.4101117177323929,0.4092036269341357,0.17701819692805668,0.17724054364562658,,,0.25,0.25
17,0.26947563006747194,0.26938907901309933,0.19537412061835877,0.1955753288499622,,,0.25,0.25
18,0.1928803010934406,0.19323102987384105,0.21596570126720133,0.2161214882152009,,,0.25,0.25
19,0.16514349480577595,0.16563142098712752,0.23355684457773201,0.23367173434731503,,,0.25,0.25
20,0.16840329563588954,0.16884689220319687,0.24601811859297137,0.24610832354972903,,,0.25,0.25
21,0.18702980977486963,0.187352877,0.2532764937878713,0.25335864499640304,,,0.25,0.25
22,0.2097469248322462,0.20994518756133454,0.2563505915830052,0.2564362697631786,,,0.25,0.25
23,0.22985779701638437,0.2299638572180407,0.25662398300963724,0.2567185348582922,,,0.25,0.25
24,0.24442801071612502,0.24448428885137952,0.25538987095705834,0.25549365190237294,,,0.25,0.25
25,0.2530876034200389,0.25313013652009086,0.25363048157760304,0.2537409652424931,,,0.25,0.25
26,0.25687774981773165,0.25692959710463165,0.25196462897205196,0.25207837080206225,,,0.25,0.25
27,0.2573572350920423,0.25742846640930156,0.25069440163771606,0.2508083802311639,,,0.25,0.25
28,0.25602884568335127,0.2561199221339802,0.24989446726877165,0.2500067233186695,,,0.25,0.25
29,0.2540517122903178,0.25415776699338555,0.2495055375857399,0.24961525561260892,,,0.25,0.25
30,0.25216293386444694,0.2522774341731167,0.24941087042785895,0.2495181286151131,,,0.25,0.25
31,0.25072501458584506,0.25084216647029384,0.24948814510896092,0.24959354279424573,,,0.25,0.25
32,0.2498292358170853,0.2499451080033649,0.2496377224615488,0.24974203256580985,,,0.25,0.25
33,0.2494066657761124,0.24951934105066492,0.24979267711253433,0.24989659945303136,,,0.25,0.25
34,0.24931987216365473,0.249429032,0.24991719537603044,0.2500212284859192,,,0.25,0.25
35,0.24942524104932753,0.24953154329814664,0.24999921250539636,0.2501036248490692,,,0.25,0.25
36,0.2496067689803786,0.24971126295396073,0.25004157186406634,0.25014643750401094,,,0.25,0.25
37,0.24978778225718465,0.2498914881483295,0.2500542636430741,0.25015952699259447,,,0.25,0.25
38,0.2499286240368701,0.2500323039928007,0.2500488609605446,0.25015440350000584,,,0.25,0.25
39,0.25001749503935183,0.2501215861108169,0.25003528,0.25014097293097887,,,0.25,0.25
40,0.2500596698576854,0.2501643231534196,0.25002044229569625,0.25012617922464053,,,0.25,0.25
41,0.250068175,0.25017334443868694,0.25000821694650593,0.2501139276518624,,,0.25,0.25
42,0.250057233,0.2501627736746507,0.25000004521787167,0.250105696,,,0.25,0.25
43,0.25003857830236864,0.2501443207221486,0.24999578943940687,0.25010137341922417,,,0.25,0.25
44,0.250020061,0.25012586272246107,0.24999451763463004,0.25010004646377865,,,0.25,0.25
45,0.2500057682041139,0.25011153469014547,0.24999508605975695,0.25010057830369276,,,0.25,0.25
46,0.24999690877842887,0.2501025943237696,0.2499964903355651,0.25010196461143985,,,0.25,0.25
47,0.24999290945744124,0.25009850672316203,0.2499980193113585,0.2501034901455429,,,0.25,0.25
48,0.24999238401888804,0.2500979091293086,0.2499992719732638,0.25010474835651475,,,0.25,0.25
49,0.24999382341835863,0.250099302,0.25000009862791406,0.2501055844210633,,,0.25,0.25
50,0.24999598784958987,0.2501014456122972,0.25000051496559034,0.25010601026489043,,,0.25,0.25
51,-0.499993703,-0.5,0.2500006205083232,0.2501061232528008,,,0.25,0.25
52,-0.499993112,-0.5,0.3750005371369577,0.3751060444974943,,,0.25,0.25
53,-0.499993991,-0.5,0.44375057768688475,0.4438532931985031,,,0.25,0.25
54,-0.49999585,-0.5,0.4700007314672253,0.4700986824824548,,,0.25,0.25
55,-0.499999442,-0.5,0.4647821937511148,0.4648740987648607,,,0.25,0.25
56,-0.299800432,-0.297725663,0.4368792666212489,0.4369644086067031,,,0.25,0.25
57,0.065990551,0.066533431,0.39322762946894035,0.3933057668994029,,,0.25,0.25
58,0.28545559877886845,0.2851595461329443,0.3442544295329192,0.34437746671859626,,,0.25,0.25
59,0.38972613246049026,0.3891464423630703,0.3017921937159427,0.3019583543334491,,,0.25,0.25
60,0.4161801294967032,0.41566257353956637,0.27059859937288155,0.2707845353932504,,,0.25,0.25
61,0.39833059636310786,0.39802985464630436,0.25096139122793687,0.25114257132967577,,,0.25,0.25
62,0.36144068545667374,0.3613771377809685,0.2408548614850105,0.2410151525560728,,,0.25,0.25
63,0.32185723164093993,0.321978369,0.23746451313533298,0.23759814451887895,,,0.25,0.25
64,0.28834902870920953,0.28857819099088233,0.2381059168136797,0.2382152897696558,,,0.25,0.25
65,0.26420700392010316,0.26447404381027095,0.24066472409262593,0.2407567970831219,,,0.25,0.25
66,0.24933493253151165,0.2495904414800887,0.24371197493794994,0.24379492407889986,,,0.25,0.25
67,0.2419425831750395,0.24216035757490634,0.24643361447028392,0.24651454326125133,,,0.25,0.25
68,0.23971980506768203,0.23989266919636876,0.24847934102243743,0.2485631638018914,,,0.25,0.25
69,0.2405276653542772,0.24066080291470937,0.24979907663836803,0.24988834292182827,,,0.25,0.25
70,0.24271562790917534,0.2428201308782976,0.25050390423406294,0.2505992055656529,,,0.25,0.25
71,0.24519011850835196,0.24527811359507698,0.2507654981573584,0.2508661207512736,,,0.25,0.25
72,0.24734454286184923,0.2474262546094498,0.25075390626766625,0.25085848449814263,,,0.25,0.25
73,0.24893242179074465,0.24901493178425854,0.2506064065429943,0.25071343901061144,,,0.25,0.25
74,0.24993560885132174,0.25002281035715235,0.25041792183149697,0.25052610152226673,,,0.25,0.25
75,0.2504547809363728,0.2505480010578098,0.25024413231729087,0.25035250269607984,,,0.25,0.25
76,0.2506317611803553,0.25073062259213397,0.25011042148154133,0.2502184013126303,,,0.25,0.25
77,0.2506025255768473,0.25070576489424923,0.2500220899683483,0.2501294178495895,,,0.25,0.25
78,0.250474548,0.25058064547801384,0.24997329140111663,0.25007993497898523,,,0.25,0.25
79,0.25032070391965267,0.25042828345436857,0.24995364337183815,0.2500597056491967,,,0.25,0.25
80,0.2501826888152902,0.25029071267481356,0.24995242127079456,0.2500580628737906,,,0.25,0.25
81,0.25007860441450047,0.25018641635828753,0.24996074241004607,0.2500661273648393,,,0.25,0.25
82,0.25001122569983153,0.2501185025347692,0.2499723239681621,0.2500775887423513,,,0.25,0.25
83,0.24997505920270957,0.25008172122511907,0.24998337765269568,0.25008861892258594,,,0.25,0.25
84,0.24996146414555237,0.2500675801643593,0.24999208779436408,0.25009736288786033,,,0.25,0.25
85,0.24996183229763777,0.2500675397580223,0.24999797693414022,0.2501033112183321,,,0.25,0.25
86,0.24996918916176816,0.2500746376500665,0.25000133373283173,0.2501067304809635,,,0.25,0.25
87,0.2499786963758238,0.2500840145369906,0.2500027798644486,0.2501082296789971,,,0.25,0.25
88,0.24998750432896552,0.25009278575063726,0.25000298853124125,0.25010847679811443,,,0.25,0.25
89,0.24999430402495867,0.25009960607358883,0.25000253250234516,0.2501080444042553,,,0.25,0.25
90,0.2499988111202797,0.2501041610189286,0.25000182617186206,0.2501073494534244,,,0.25,0.25
91,0.250001313,0.2501067163079286,0.25000112602627805,0.2501066520302745,,,0.25,0.25
92,0.2500023303865157,0.2501077812513376,0.25000056054785974,0.2501060841235636,,,0.25,0.25
93,0.25000240697569087,0.25010789284783974,0.250000169,0.2501056881959027,,,0.25,0.25
94,0.2500019934452191,0.25010750141084115,0.24999993980776647,0.2501054534746676,,,0.25,0.25
95,0.25000140987123926,0.25010692898322706,0.24999983504950118,0.25010534428596043,,,0.25,0.25
96,0.2500008499869547,0.2501063723583274,0.24999981306084457,0.2501053190521178,,,0.25,0.25
97,0.2500004072661134,0.25010592809187704,0.24999983704015236,0.2501053410057337,,,0.25,0.25
98,0.250000107,0.25010562394511404,0.2499998797493058,0.25010538270583466,,,0.25,0.25
99,0.2499999350215261,0.25010544768455945,0.24999992390159628,0.2501054265730135,,,0.25,0.25
100,0.24999986030071228,0.25010536914510295,0.2499999604881422,0.2501054633110065,,,0.25,0.25

